Peripheral circuits for ideal performance of a travelling-wave parametric amplifier

We investigate the required peripheral circuits to enable ideal performance for a high-gain travelling-wave parametric amplifier (TWPA) based on three-wave mixing (3WM). By embedding the TWPA in a network of superconducting diplexers, hybrid couplers and impedance matching networks, the amplifier can deliver a high stable gain with near-quantum-limited noise performance, with suppressed gain ripples, while eliminating the reflections of the signal, the idler and the pump as well as the transmission of all unwanted tones. We also demonstrate a configuration where the amplifier can isolate. We call this technique Wideband Idler Filtering (WIF). The theory is supported by simulations that predict over 20 dB gain in the 4-8 GHz band with 10 dB isolation for a single amplifier and 30 dB isolation for two cascaded amplifiers. We demonstrate how the WIF-TWPAs can be used to construct controllable isolators with over 40 dB isolation over the full 4-8 GHz band.

==> tikz/foo.txt <==
 

==> tikzpics/ChainedXhybrid.tikz <==

% TWPA 1 and its pump side
\WIFTWPA00
\portUD[Pump in]{-0.2}{0.5}
\miniresistorbox{0.2}{0.5}

% Input side
\portLR[Signal 1 in]{-0.5}{0.2}
\portLR[Signal 2 in]{-0.5}{-0.2}

% Lines
\draw (0.5,0.2) -- (0.7,0.2) -- (0.7,1.2) -- (2.5,1.2);
\draw (0.5,-0.2) -- (0.7,-0.2) -- (0.7,-0.8) -- (2.5,-0.8);

% Terminations & signals out
\foreach\s in {1,2} {
    \WIFTWPA3{2*\s-3}
    \portUD[Pump in]{2.8}{2*\s-2.5}
    \portRL[Signal \s\ out]{3.5}{2*\s-3.2}
    \foreach\t in {0,1} {
        \termination{2.2+1.3*\t}{2*\s-3.2+0.4*\t}
    }
}

% Waves
\draw (-1,0.5) node{\scriptsize\textcolor{blue}{\(V\sAny1 \rightarrow\)}};
\draw (-1,-0.5) node{\scriptsize\textcolor{red}{\(V\sAny2 \rightarrow\)}};
\draw (2,-0.5) node{\scriptsize\textcolor{blue}{\(\sqrt GV\sAny1 \rightarrow\)},\textcolor{red}{\(\sqrt{G-1}V\iAny2 \rightarrow\)}};
\draw (2,0.5) node{\scriptsize\textcolor{red}{\(\sqrt GV\sAny2 \rightarrow\)},\textcolor{blue}{\(\sqrt{G-1}V\iAny1 \rightarrow\)}};



==> tikzpics/LayoutGen5b.tikz <==

% Background grid
% \foreach\x in {-2,-1,0,1,2,3} {
%     \foreach\y in {-2,-1,0,1,2} {
%         \draw[fill=gray] (\x,\y) node{\tiny (\x,\y)} circle(0.025);
%     }
% }

\foreach\yoff in {-0.6,0.6} {
    % Gen 2
    \amplifier0{\yoff+0.3}
    \amplifier0{\yoff-0.3}
    
    % Hybrid couplers
    \hybridcoupler[180]{-0.75}{\yoff}
    \hybridcoupler[180]{1.25}{\yoff}
    \hybridcoupler[90]{2.75}{\yoff}
    
    % Lines
    \foreach\t in {-1,1} {
        \foreach\x in {-0.25,0.5} {
            \draw (\x,\yoff+0.3*\t) -- (\x+0.25,\yoff+0.3*\t);
        }
    }
}
\hybridcoupler[90]{-2.25}{0.6}
\hybridcoupler[180]{-2.25}{-0.6}

% Lines
\draw (-1.75,0.9) -- (-1.25,0.9);
\draw (-1.75,0.3) -- (-1.25,-0.3);
\draw (-1.75,-0.3) -- (-1.25,0.3);
\draw (-1.75,-0.9) -- (-1.25,-0.9);
\draw (1.75,0.9) -- (2.25,-0.3);
\draw (1.75,0.3) -- (2.25,0.9);
\draw (1.75,-0.9) -- (2.25,0.3);
\draw (1.75,-0.3) -- (1.95,-0.9);

% Phase shifter
\draw[thick, fill=white] (2.1-0.15,-1.05) rectangle(2.1+0.15,-0.75);
\draw (2.1,-0.9) node{\scriptsize\(\theta\)};

% Terminations
\termination{-3.05}{0.3}
\termination{-3.05}{-0.9}
\termination{3.27}{0.9}

% Ports
\portLR[]{-2.75}{0.9}
\draw (-2.85,0.9) node[anchor=south east]{\scriptsize \(S\) in};
\portLR[]{-2.75}{-0.3}
\draw (-2.85,-0.3) node[anchor=south east]{\scriptsize \(P\) in};
\portRL[]{3.25}{0.3}
\draw (3.3,0.3) node[anchor=south west]{\scriptsize \(S\) out};
\portRL[]{3.25}{-0.3}
\draw (3.3,-0.3) node[anchor=south west]{\scriptsize \(I\) out};
\portRL[]{3.25}{-0.9}
\draw (3.3,-0.9) node[anchor=south west]{\scriptsize \(P\) out};




==> tikzpics/PiSymmetricLCchain.tikz <==

% LC-cell
\foreach\x in {0,2.5} {
    \draw (\x,0) -- (\x,1) -- (\x+1.35,1);
    \hinductor{\x+0.25}1
    \draw (\x+0.83+0.5,0) -- (\x+0.83+0.5,1) -- (\x+1.1+0.5,1);
    \draw (\x,0) -- (\x+1.6,0);
    \capacitor[C/2]{\x}{0.6}
    \capacitor[C/2]{\x+0.83+0.5}{0.6}
}

\foreach\x in {-1,5.1} {
    \draw (\x,0) -- (\x,1);
    \vresistor\x{0.85}
}

% Ports and dots
\foreach\y in {0,1} {
    \draw (1.95,\y) node{\(\cdots\)};
    \draw (-1,\y) -- (-0.5,\y);
    \draw (5.1,\y) -- (4.6,\y);
    \draw (2.3,\y) -- (2.5,\y);
    \portLR[]0\y
    \portRL[]{1.1+2.5+0.5}\y
}

\draw[decorate, decoration = {brace}] (4,-0.25) -- (-0.25,-0.25) node[midway, anchor=north]{\scriptsize\(N\)};

\draw (0,1.5) node[anchor=east, fill=mycolor3]{\scriptsize \(\pi\)-symmetric \(\rightarrow\)};




==> tikzpics/WIFTWPAsymbol.tikz <==

\WIFTWPA00

% Input side
\portLR[Signal 1 in]{-0.5}{0.2}
\portLR[Signal 2 in]{-0.5}{-0.2}

% Output side
\portRL[Signal 1 out]{0.5}{-0.2}
\portRL[Signal 2 out]{0.5}{0.2}

% Pump side
\portUD[]{-0.2}{0.5}
\draw (-0.2,0.95) node[anchor=south east]{\scriptsize Pump in};
\portUD[]{0.2}{0.5}
\draw (0.2,0.95) node[anchor=south west]{\scriptsize Pump out};




==> tikzpics/cishybrids.tikz <==

\WIFTWPA00
\WIFTWPA20
\draw (0.5,0.2) -- (1.5,0.2);

% WIFTWPA 1
\portLR[Signal L]{-0.5}{0.2}
\termination{-0.8}{-0.2}
\termination{0.5}{-0.2}

% WIFTWPA 2
\portRL[Signal R]{2.5}{0.2}
\termination{2-0.8}{-0.2}
\termination{2+0.5}{-0.2}

% Pump
\portUD[Pump L]{-0.2}{0.5}
\portUD[Pump R]{2+0.2}{0.5}
\draw (0.2,0.5) -- (0.2,0.75) -- (1.8,0.75) -- (1.8,0.5);


==> tikzpics/transhybrid.tikz <==

\WIFTWPA00

% Input side
\portLR[Signal in]{-0.5}{0.2}
\termination{-0.8}{-0.2}

% Output side
\portRL[Signal out]{0.5}{-0.2}
\termination{0.5}{0.2}

% Pump side
\portUD[Pump in]{-0.2}{0.5}
\miniresistorbox{0.2}{0.5}

% Waves
\draw (-1,0.5) node{\scriptsize\textcolor{blue}{\(A\signal \rightarrow\)}};
\draw (1.35,-0.55) node{\scriptsize\textcolor{blue}{\(\sqrt{G+1} A\signal \rightarrow\)}};
\draw (1.35,0.55) node{\scriptsize\textcolor{blue}{\(\sqrt{G} A\idler \rightarrow\)}};

